Entanglement measures and LOCC conversion criteria from Schur-Weyl duality

The characterization of possible transformations between quantum states and the quantification of entanglement are central for understanding quantum resources. Explicit results are, however, scarce since they require complicated optimizations over transformation protocols or state decompositions. We introduce a method to optimize functions of the entanglement spectrum of bipartite states over mixed-state decompositions with arbitrary accuracy. Our results are based on a convergent semidefinite programming hierarchy of optimizations over entanglement spectra using a natural polynomial basis and Schur-Weyl duality. Our approach can also be used to determine non-polynomial measures, such as the entanglement of formation, and to characterize the dimensionality of entanglement. Moreover, extracting the decomposition allows us to formulate criteria to determine state transformations under local operations and classical communication (LOCC). In particular, we provide a hierarchy of certificates of LOCC non-convertibility from pure to mixed states in any dimension and a heuristic approach for LOCC convertibility.

==> figures/data/linear_entropy_horodecki24.csv <==
a,lb12,lb13,lb22,lb23,lb33,lb24,ub_extract,ub_hjw
0.02,0.00027362455,0.0003851408,0.00057895282,0.00057895961,0.00057896152,0.00057892357,0.00057906173,0.00058324078
0.05,0.00079073966,0.0011041998,0.0016587877,0.0016587695,0.0016587887,0.0016587756,0.0016588887,0.0016587945
0.1,0.0013736959,0.0018887564,0.0028349194,0.0028349182,0.0028349161,0.00283491,0.0028350164,0.0028349199
0.15,0.0016910465,0.0023080268,0.0034650818,0.0034650817,0.0034650794,0.0034650658,0.0034651797,0.0034650831
0.2,0.0018164895,0.0024687578,0.0037069709,0.0037069694,0.0037069754,0.0037069639,0.0037070762,0.0037069779
0.25,0.0018087301,0.0024500463,0.0036791276,0.0036791215,0.0036791292,0.0036790871,0.0036792293,0.0036791297
0.3,0.0017120546,0.0023119795,0.0034718222,0.0034718214,0.003471821,0.0034718046,0.0034719211,0.0034718226
0.35,0.0015590867,0.0020990126,0.0031519202,0.0031519254,0.0031519213,0.0031519114,0.0031520214,0.0031519276
0.4,0.0013738699,0.0018441254,0.0027689574,0.0027689594,0.0027689571,0.0027689357,0.0027690573,0.0027689608
0.45,0.0011743155,0.0015716866,0.0023596963,0.0023596923,0.0023597,0.0023596725,0.0023598,0.0023597017
0.5,0.00097372472,0.0012998455,0.0019513536,0.0019513217,0.0019513581,0.0019513426,0.0019514582,0.0019513607
0.55,0.00078198519,0.0010417369,0.0015636889,0.0015636899,0.0015636931,0.0015636555,0.0015637931,0.0015637018
0.6,0.00060756073,0.00080923449,0.0012143953,0.001214395,0.0012143936,0.0012143726,0.0012145207,0.0012143954
0.65,0.0004582302,0.00061050059,0.00091604139,0.0009160402,0.00091604042,0.00091603195,0.00091617118,0.00091604134
0.7,0.00033279875,0.00044345312,0.00066537929,0.00066537643,0.00066537853,0.00066536525,0.0006654905,0.00066537897
0.75,0.00022942922,0.00030577089,0.00045875749,0.00045875518,0.00045875627,0.00045874755,0.00045888229,0.00045875622
0.8,0.00014648786,0.00019526621,0.00029295442,0.00029295277,0.0002929544,0.00029294694,0.00029305028,0.00029296189
0.85,8.2696237e-05,0.00011023816,0.00016539437,0.00016539275,0.00016539673,0.00016538912,0.00016550499,0.00016563285
0.9,3.714727e-05,4.9521578e-05,7.4303764e-05,7.4290025e-05,7.4305713e-05,7.4278223e-05,7.4363352e-05,7.7073997e-05
0.95,9.4625529e-06,1.260167e-05,1.8940116e-05,1.8937273e-05,1.8941015e-05,1.8927665e-05,1.8962736e-05,2.8835256e-05
0.98,1.5392132e-06,2.0448934e-06,3.0846043e-06,3.0786486e-06,3.0849457e-06,3.067656e-06,3.0908845e-06,8.9831266e-06


==> figures/data/locc.csv <==
theta_over_pi,p,class
0,0,0
0.0083333528,0,0
0.016666706,0,0
0.025000058,0,0
0.033333411,0,0
0.041666764,0,0
0.050000117,0,0
0.05833347,0,0
0.066666823,0,0
0.074999857,0,0
0.08333321,0,0
0.091666563,0,0
0.099999916,0,0
0.10833327,0,0
0.11666662,0,0
0.12499997,0,0
0.13333333,0,0
0.14166668,0,0
0.15000003,0,0
0.15833339,0,0
0.16666674,0,0
0.17500009,0,0
0.18333344,0,0
0.1916668,0,0
0.20000015,0,0
0.20833318,0,0
0.21666654,0,0
0.22499989,0,1
0.23333324,0,1
0.2416666,0,1
0.24999995,0,1
0,0.033333,0
0.0083333528,0.033333,0
0.016666706,0.033333,0
0.025000058,0.033333,0
0.033333411,0.033333,0
0.041666764,0.033333,0
0.050000117,0.033333,0
0.05833347,0.033333,0
0.066666823,0.033333,0
0.074999857,0.033333,0
0.08333321,0.033333,0
0.091666563,0.033333,0
0.099999916,0.033333,0
0.10833327,0.033333,0
0.11666662,0.033333,0
0.12499997,0.033333,0
0.13333333,0.033333,0
0.14166668,0.033333,0
0.15000003,0.033333,0
0.15833339,0.033333,0
0.16666674,0.033333,0
0.17500009,0.033333,0
0.18333344,0.033333,0
0.1916668,0.033333,0
0.20000015,0.033333,0
0.20833318,0.033333,0
0.21666654,0.033333,0
0.22499989,0.033333,1
0.23333324,0.033333,1
0.2416666,0.033333,1
0.24999995,0.033333,1
0,0.066667,0
0.0083333528,0.066667,0
0.016666706,0.066667,0
0.025000058,0.066667,0
0.033333411,0.066667,0
0.041666764,0.066667,0
0.050000117,0.066667,0
0.05833347,0.066667,0
0.066666823,0.066667,0
0.074999857,0.066667,0
0.08333321,0.066667,0
0.091666563,0.066667,0
0.099999916,0.066667,0
0.10833327,0.066667,0
0.11666662,0.066667,0
0.12499997,0.066667,0
0.13333333,0.066667,0
0.14166668,0.066667,0
0.15000003,0.066667,0
0.15833339,0.066667,0
0.16666674,0.066667,0
0.17500009,0.066667,0
0.18333344,0.066667,0
0.1916668,0.066667,0
0.20000015,0.066667,0
0.20833318,0.066667,0
0.21666654,0.066667,0
0.22499989,0.066667,1
0.23333324,0.066667,1
0.2416666,0.066667,1
0.24999995,0.066667,1
0,0.1,0
0.0083333528,0.1,0
0.016666706,0.1,0
0.025000058,0.1,0
0.033333411,0.1,0
0.041666764,0.1,0
0.050000117,0.1,0
0.05833347,0.1,0
0.066666823,0.1,0
0.074999857,0.1,0
0.08333321,0.1,0
0.091666563,0.1,0
0.099999916,0.1,0
0.10833327,0.1,0
0.11666662,0.1,0
0.12499997,0.1,0
0.13333333,0.1,0
0.14166668,0.1,0
0.15000003,0.1,0
0.15833339,0.1,0
0.16666674,0.1,0
0.17500009,0.1,0
0.18333344,0.1,0
0.1916668,0.1,0
0.20000015,0.1,0
0.20833318,0.1,0
0.21666654,0.1,0
0.22499989,0.1,1
0.23333324,0.1,1
0.2416666,0.1,1
0.24999995,0.1,1
0,0.133333,0
0.0083333528,0.133333,0
0.016666706,0.133333,0
0.025000058,0.133333,0
0.033333411,0.133333,0
0.041666764,0.133333,0
0.050000117,0.133333,0
0.05833347,0.133333,0
0.066666823,0.133333,0
0.074999857,0.133333,0
0.08333321,0.133333,0
0.091666563,0.133333,0
0.099999916,0.133333,0
0.10833327,0.133333,0
0.11666662,0.133333,0
0.12499997,0.133333,0
0.13333333,0.133333,0
0.14166668,0.133333,0
0.15000003,0.133333,0
0.15833339,0.133333,0
0.16666674,0.133333,0
0.17500009,0.133333,0
0.18333344,0.133333,0
0.1916668,0.133333,0
0.20000015,0.133333,0
0.20833318,0.133333,0
0.21666654,0.133333,0
0.22499989,0.133333,1
0.23333324,0.133333,1
0.2416666,0.133333,1
0.24999995,0.133333,1
0,0.166667,0
0.0083333528,0.166667,0
0.016666706,0.166667,0
0.025000058,0.166667,0
0.033333411,0.166667,0
0.041666764,0.166667,0
0.050000117,0.166667,0
0.05833347,0.166667,0
0.066666823,0.166667,0
0.074999857,0.166667,0
0.08333321,0.166667,0
0.091666563,0.166667,0
0.099999916,0.166667,0
0.10833327,0.166667,0
0.11666662,0.166667,0
0.12499997,0.166667,0
0.13333333,0.166667,0
0.14166668,0.166667,0
0.15000003,0.166667,0
0.15833339,0.166667,0
0.16666674,0.166667,0
0.17500009,0.166667,0
0.18333344,0.166667,0
0.1916668,0.166667,0
0.20000015,0.166667,0
0.20833318,0.166667,0
0.21666654,0.166667,0
0.22499989,0.166667,2
0.23333324,0.166667,1
0.2416666,0.166667,1
0.24999995,0.166667,1
0,0.2,0
0.0083333528,0.2,0
0.016666706,0.2,0
0.025000058,0.2,0
0.033333411,0.2,0
0.041666764,0.2,0
0.050000117,0.2,0
0.05833347,0.2,0
0.066666823,0.2,0
0.074999857,0.2,0
0.08333321,0.2,0
0.091666563,0.2,0
0.099999916,0.2,0
0.10833327,0.2,0
0.11666662,0.2,0
0.12499997,0.2,0
0.13333333,0.2,0
0.14166668,0.2,0
0.15000003,0.2,0
0.15833339,0.2,0
0.16666674,0.2,0
0.17500009,0.2,0
0.18333344,0.2,0
0.1916668,0.2,0
0.20000015,0.2,0
0.20833318,0.2,0
0.21666654,0.2,0
0.22499989,0.2,2
0.23333324,0.2,1
0.2416666,0.2,1
0.24999995,0.2,1
0,0.233333,0
0.0083333528,0.233333,0
0.016666706,0.233333,0
0.025000058,0.233333,0
0.033333411,0.233333,0
0.041666764,0.233333,0
0.050000117,0.233333,0
0.05833347,0.233333,0
0.066666823,0.233333,0
0.074999857,0.233333,0
0.08333321,0.233333,0
0.091666563,0.233333,0
0.099999916,0.233333,0
0.10833327,0.233333,0
0.11666662,0.233333,0
0.12499997,0.233333,0
0.13333333,0.233333,0
0.14166668,0.233333,0
0.15000003,0.233333,0
0.15833339,0.233333,0
0.16666674,0.233333,0
0.17500009,0.233333,0
0.18333344,0.233333,0
0.1916668,0.233333,0
0.20000015,0.233333,0
0.20833318,0.233333,0
0.21666654,0.233333,0
0.22499989,0.233333,2
0.23333324,0.233333,1
0.2416666,0.233333,1
0.24999995,0.233333,1
0,0.266667,0
0.0083333528,0.266667,0
0.016666706,0.266667,0
0.025000058,0.266667,0
0.033333411,0.266667,0
0.041666764,0.266667,0
0.050000117,0.266667,0
0.05833347,0.266667,0
0.066666823,0.266667,0
0.074999857,0.266667,0
0.08333321,0.266667,0
0.091666563,0.266667,0
0.099999916,0.266667,0
0.10833327,0.266667,0
0.11666662,0.266667,0
0.12499997,0.266667,0
0.13333333,0.266667,0
0.14166668,0.266667,0
0.15000003,0.266667,0
0.15833339,0.266667,0
0.16666674,0.266667,0
0.17500009,0.266667,0
0.18333344,0.266667,0
0.1916668,0.266667,0
0.20000015,0.266667,0
0.20833318,0.266667,0
0.21666654,0.266667,0
0.22499989,0.266667,2
0.23333324,0.266667,2
0.2416666,0.266667,1
0.24999995,0.266667,1
0,0.3,0
0.0083333528,0.3,0
0.016666706,0.3,0
0.025000058,0.3,0
0.033333411,0.3,0
0.041666764,0.3,0
0.050000117,0.3,0
0.05833347,0.3,0
0.066666823,0.3,0
0.074999857,0.3,0
0.08333321,0.3,0
0.091666563,0.3,0
0.099999916,0.3,0
0.10833327,0.3,0
0.11666662,0.3,0
0.12499997,0.3,0
0.13333333,0.3,0
0.14166668,0.3,0
0.15000003,0.3,0
0.15833339,0.3,0
0.16666674,0.3,0
0.17500009,0.3,0
0.18333344,0.3,0
0.1916668,0.3,0
0.20000015,0.3,0
0.20833318,0.3,0
0.21666654,0.3,0
0.22499989,0.3,2
0.23333324,0.3,2
0.2416666,0.3,1
0.24999995,0.3,1
0,0.333333,0
0.0083333528,0.333333,0
0.016666706,0.333333,0
0.025000058,0.333333,0
0.033333411,0.333333,0
0.041666764,0.333333,0
0.050000117,0.333333,0
0.05833347,0.333333,0
0.066666823,0.333333,0
0.074999857,0.333333,0
0.08333321,0.333333,0
0.091666563,0.333333,0
0.099999916,0.333333,0
0.10833327,0.333333,0
0.11666662,0.333333,0
0.12499997,0.333333,0
0.13333333,0.333333,0
0.14166668,0.333333,0
0.15000003,0.333333,0
0.15833339,0.333333,0
0.16666674,0.333333,0
0.17500009,0.333333,0
0.18333344,0.333333,0
0.1916668,0.333333,0
0.20000015,0.333333,0
0.20833318,0.333333,0
0.21666654,0.333333,0
0.22499989,0.333333,2
0.23333324,0.333333,2
0.2416666,0.333333,2
0.24999995,0.333333,2
0,0.366667,0
0.0083333528,0.366667,0
0.016666706,0.366667,0
0.025000058,0.366667,0
0.033333411,0.366667,0
0.041666764,0.366667,0
0.050000117,0.366667,0
0.05833347,0.366667,0
0.066666823,0.366667,0
0.074999857,0.366667,0
0.08333321,0.366667,0
0.091666563,0.366667,0
0.099999916,0.366667,0
0.10833327,0.366667,0
0.11666662,0.366667,0
0.12499997,0.366667,0
0.13333333,0.366667,0
0.14166668,0.366667,0
0.15000003,0.366667,0
0.15833339,0.366667,0
0.16666674,0.366667,0
0.17500009,0.366667,0
0.18333344,0.366667,0
0.1916668,0.366667,0
0.20000015,0.366667,0
0.20833318,0.366667,0
0.21666654,0.366667,0
0.22499989,0.366667,2
0.23333324,0.366667,2
0.2416666,0.366667,2
0.24999995,0.366667,2
0,0.4,0
0.0083333528,0.4,0
0.016666706,0.4,0
0.025000058,0.4,0
0.033333411,0.4,0
0.041666764,0.4,0
0.050000117,0.4,0
0.05833347,0.4,0
0.066666823,0.4,0
0.074999857,0.4,0
0.08333321,0.4,0
0.091666563,0.4,0
0.099999916,0.4,0
0.10833327,0.4,0
0.11666662,0.4,0
0.12499997,0.4,0
0.13333333,0.4,0
0.14166668,0.4,0
0.15000003,0.4,0
0.15833339,0.4,0
0.16666674,0.4,0
0.17500009,0.4,0
0.18333344,0.4,0
0.1916668,0.4,0
0.20000015,0.4,0
0.20833318,0.4,0
0.21666654,0.4,2
0.22499989,0.4,2
0.23333324,0.4,2
0.2416666,0.4,2
0.24999995,0.4,2
0,0.433333,0
0.0083333528,0.433333,0
0.016666706,0.433333,0
0.025000058,0.433333,0
0.033333411,0.433333,0
0.041666764,0.433333,0
0.050000117,0.433333,0
0.05833347,0.433333,0
0.066666823,0.433333,0
0.074999857,0.433333,0
0.08333321,0.433333,0
0.091666563,0.433333,0
0.099999916,0.433333,0
0.10833327,0.433333,0
0.11666662,0.433333,0
0.12499997,0.433333,0
0.13333333,0.433333,0
0.14166668,0.433333,0
0.15000003,0.433333,0
0.15833339,0.433333,0
0.16666674,0.433333,0
0.17500009,0.433333,0
0.18333344,0.433333,0
0.1916668,0.433333,0
0.20000015,0.433333,0
0.20833318,0.433333,0
0.21666654,0.433333,2
0.22499989,0.433333,2
0.23333324,0.433333,2
0.2416666,0.433333,2
0.24999995,0.433333,2
0,0.466667,0
0.0083333528,0.466667,0
0.016666706,0.466667,0
0.025000058,0.466667,0
0.033333411,0.466667,0
0.041666764,0.466667,0
0.050000117,0.466667,0
0.05833347,0.466667,0
0.066666823,0.466667,0
0.074999857,0.466667,0
0.08333321,0.466667,0
0.091666563,0.466667,0
0.099999916,0.466667,0
0.10833327,0.466667,0
0.11666662,0.466667,0
0.12499997,0.466667,0
0.13333333,0.466667,0
0.14166668,0.466667,0
0.15000003,0.466667,0
0.15833339,0.466667,0
0.16666674,0.466667,0
0.17500009,0.466667,0
0.18333344,0.466667,0
0.1916668,0.466667,0
0.20000015,0.466667,0
0.20833318,0.466667,0
0.21666654,0.466667,2
0.22499989,0.466667,2
0.23333324,0.466667,2
0.2416666,0.466667,2
0.24999995,0.466667,2
0,0.5,0
0.0083333528,0.5,0
0.016666706,0.5,0
0.025000058,0.5,0
0.033333411,0.5,0
0.041666764,0.5,0
0.050000117,0.5,0
0.05833347,0.5,0
0.066666823,0.5,0
0.074999857,0.5,0
0.08333321,0.5,0
0.091666563,0.5,0
0.099999916,0.5,0
0.10833327,0.5,0
0.11666662,0.5,0
0.12499997,0.5,0
0.13333333,0.5,0
0.14166668,0.5,0
0.15000003,0.5,0
0.15833339,0.5,0
0.16666674,0.5,0
0.17500009,0.5,0
0.18333344,0.5,0
0.1916668,0.5,0
0.20000015,0.5,0
0.20833318,0.5,2
0.21666654,0.5,2
0.22499989,0.5,2
0.23333324,0.5,2
0.2416666,0.5,2
0.24999995,0.5,2
0,0.533333,0
0.0083333528,0.533333,0
0.016666706,0.533333,0
0.025000058,0.533333,0
0.033333411,0.533333,0
0.041666764,0.533333,0
0.050000117,0.533333,0
0.05833347,0.533333,0
0.066666823,0.533333,0
0.074999857,0.533333,0
0.08333321,0.533333,0
0.091666563,0.533333,0
0.099999916,0.533333,0
0.10833327,0.533333,0
0.11666662,0.533333,0
0.12499997,0.533333,0
0.13333333,0.533333,0
0.14166668,0.533333,0
0.15000003,0.533333,0
0.15833339,0.533333,0
0.16666674,0.533333,0
0.17500009,0.533333,0
0.18333344,0.533333,0
0.1916668,0.533333,0
0.20000015,0.533333,0
0.20833318,0.533333,2
0.21666654,0.533333,2
0.22499989,0.533333,2
0.23333324,0.533333,2
0.2416666,0.533333,2
0.24999995,0.533333,2
0,0.566667,0
0.0083333528,0.566667,0
0.016666706,0.566667,0
0.025000058,0.566667,0
0.033333411,0.566667,0
0.041666764,0.566667,0
0.050000117,0.566667,0
0.05833347,0.566667,0
0.066666823,0.566667,0
0.074999857,0.566667,0
0.08333321,0.566667,0
0.091666563,0.566667,0
0.099999916,0.566667,0
0.10833327,0.566667,0
0.11666662,0.566667,0
0.12499997,0.566667,0
0.13333333,0.566667,0
0.14166668,0.566667,0
0.15000003,0.566667,0
0.15833339,0.566667,0
0.16666674,0.566667,0
0.17500009,0.566667,0
0.18333344,0.566667,0
0.1916668,0.566667,0
0.20000015,0.566667,2
0.20833318,0.566667,2
0.21666654,0.566667,2
0.22499989,0.566667,2
0.23333324,0.566667,2
0.2416666,0.566667,2
0.24999995,0.566667,2
0,0.6,0
0.0083333528,0.6,0
0.016666706,0.6,0
0.025000058,0.6,0
0.033333411,0.6,0
0.041666764,0.6,0
0.050000117,0.6,0
0.05833347,0.6,0
0.066666823,0.6,0
0.074999857,0.6,0
0.08333321,0.6,0
0.091666563,0.6,0
0.099999916,0.6,0
0.10833327,0.6,0
0.11666662,0.6,0
0.12499997,0.6,0
0.13333333,0.6,0
0.14166668,0.6,0
0.15000003,0.6,0
0.15833339,0.6,0
0.16666674,0.6,0
0.17500009,0.6,0
0.18333344,0.6,0
0.1916668,0.6,2
0.20000015,0.6,2
0.20833318,0.6,2
0.21666654,0.6,2
0.22499989,0.6,2
0.23333324,0.6,2
0.2416666,0.6,2
0.24999995,0.6,2
0,0.633333,0
0.0083333528,0.633333,0
0.016666706,0.633333,0
0.025000058,0.633333,0
0.033333411,0.633333,0
0.041666764,0.633333,0
0.050000117,0.633333,0
0.05833347,0.633333,0
0.066666823,0.633333,0
0.074999857,0.633333,0
0.08333321,0.633333,0
0.091666563,0.633333,0
0.099999916,0.633333,0
0.10833327,0.633333,0
0.11666662,0.633333,0
0.12499997,0.633333,0
0.13333333,0.633333,0
0.14166668,0.633333,0
0.15000003,0.633333,0
0.15833339,0.633333,0
0.16666674,0.633333,0
0.17500009,0.633333,0
0.18333344,0.633333,2
0.1916668,0.633333,2
0.20000015,0.633333,2
0.20833318,0.633333,2
0.21666654,0.633333,2
0.22499989,0.633333,1
0.23333324,0.633333,1
0.2416666,0.633333,1
0.24999995,0.633333,2
0,0.666667,0
0.0083333528,0.666667,0
0.016666706,0.666667,0
0.025000058,0.666667,0
0.033333411,0.666667,0
0.041666764,0.666667,0
0.050000117,0.666667,0
0.05833347,0.666667,0
0.066666823,0.666667,0
0.074999857,0.666667,0
0.08333321,0.666667,0
0.091666563,0.666667,0
0.099999916,0.666667,0
0.10833327,0.666667,0
0.11666662,0.666667,0
0.12499997,0.666667,0
0.13333333,0.666667,0
0.14166668,0.666667,0
0.15000003,0.666667,0
0.15833339,0.666667,0
0.16666674,0.666667,0
0.17500009,0.666667,2
0.18333344,0.666667,2
0.1916668,0.666667,2
0.20000015,0.666667,2
0.20833318,0.666667,1
0.21666654,0.666667,1
0.22499989,0.666667,1
0.23333324,0.666667,1
0.2416666,0.666667,1
0.24999995,0.666667,1
0,0.7,0
0.0083333528,0.7,0
0.016666706,0.7,0
0.025000058,0.7,0
0.033333411,0.7,0
0.041666764,0.7,0
0.050000117,0.7,0
0.05833347,0.7,0
0.066666823,0.7,0
0.074999857,0.7,0
0.08333321,0.7,0
0.091666563,0.7,0
0.099999916,0.7,0
0.10833327,0.7,0
0.11666662,0.7,0
0.12499997,0.7,0
0.13333333,0.7,0
0.14166668,0.7,0
0.15000003,0.7,0
0.15833339,0.7,0
0.16666674,0.7,2
0.17500009,0.7,2
0.18333344,0.7,1
0.1916668,0.7,1
0.20000015,0.7,1
0.20833318,0.7,1
0.21666654,0.7,1
0.22499989,0.7,1
0.23333324,0.7,1
0.2416666,0.7,1
0.24999995,0.7,1
0,0.733333,0
0.0083333528,0.733333,0
0.016666706,0.733333,0
0.025000058,0.733333,0
0.033333411,0.733333,0
0.041666764,0.733333,0
0.050000117,0.733333,0
0.05833347,0.733333,0
0.066666823,0.733333,0
0.074999857,0.733333,0
0.08333321,0.733333,0
0.091666563,0.733333,0
0.099999916,0.733333,0
0.10833327,0.733333,0
0.11666662,0.733333,2
0.12499997,0.733333,2
0.13333333,0.733333,2
0.14166668,0.733333,2
0.15000003,0.733333,0
0.15833339,0.733333,1
0.16666674,0.733333,1
0.17500009,0.733333,1
0.18333344,0.733333,1
0.1916668,0.733333,1
0.20000015,0.733333,1
0.20833318,0.733333,1
0.21666654,0.733333,1
0.22499989,0.733333,1
0.23333324,0.733333,1
0.2416666,0.733333,1
0.24999995,0.733333,1
0,0.766667,2
0.0083333528,0.766667,2
0.016666706,0.766667,2
0.025000058,0.766667,2
0.033333411,0.766667,2
0.041666764,0.766667,2
0.050000117,0.766667,2
0.05833347,0.766667,2
0.066666823,0.766667,2
0.074999857,0.766667,2
0.08333321,0.766667,2
0.091666563,0.766667,2
0.099999916,0.766667,1
0.10833327,0.766667,1
0.11666662,0.766667,1
0.12499997,0.766667,1
0.13333333,0.766667,1
0.14166668,0.766667,1
0.15000003,0.766667,1
0.15833339,0.766667,1
0.16666674,0.766667,1
0.17500009,0.766667,1
0.18333344,0.766667,1
0.1916668,0.766667,1
0.20000015,0.766667,1
0.20833318,0.766667,1
0.21666654,0.766667,1
0.22499989,0.766667,1
0.23333324,0.766667,1
0.2416666,0.766667,1
0.24999995,0.766667,1
0,0.8,2
0.0083333528,0.8,2
0.016666706,0.8,2
0.025000058,0.8,2
0.033333411,0.8,2
0.041666764,0.8,2
0.050000117,0.8,2
0.05833347,0.8,1
0.066666823,0.8,1
0.074999857,0.8,1
0.08333321,0.8,1
0.091666563,0.8,1
0.099999916,0.8,1
0.10833327,0.8,1
0.11666662,0.8,1
0.12499997,0.8,1
0.13333333,0.8,1
0.14166668,0.8,1
0.15000003,0.8,1
0.15833339,0.8,1
0.16666674,0.8,1
0.17500009,0.8,1
0.18333344,0.8,1
0.1916668,0.8,1
0.20000015,0.8,1
0.20833318,0.8,1
0.21666654,0.8,1
0.22499989,0.8,1
0.23333324,0.8,1
0.2416666,0.8,1
0.24999995,0.8,1
0,0.833333,2
0.0083333528,0.833333,1
0.016666706,0.833333,1
0.025000058,0.833333,1
0.033333411,0.833333,1
0.041666764,0.833333,1
0.050000117,0.833333,1
0.05833347,0.833333,1
0.066666823,0.833333,1
0.074999857,0.833333,1
0.08333321,0.833333,1
0.091666563,0.833333,1
0.099999916,0.833333,1
0.10833327,0.833333,1
0.11666662,0.833333,1
0.12499997,0.833333,1
0.13333333,0.833333,1
0.14166668,0.833333,1
0.15000003,0.833333,1
0.15833339,0.833333,1
0.16666674,0.833333,1
0.17500009,0.833333,1
0.18333344,0.833333,1
0.1916668,0.833333,1
0.20000015,0.833333,1
0.20833318,0.833333,1
0.21666654,0.833333,1
0.22499989,0.833333,1
0.23333324,0.833333,1
0.2416666,0.833333,1
0.24999995,0.833333,1
0,0.866667,1
0.0083333528,0.866667,1
0.016666706,0.866667,1
0.025000058,0.866667,1
0.033333411,0.866667,1
0.041666764,0.866667,1
0.050000117,0.866667,1
0.05833347,0.866667,1
0.066666823,0.866667,1
0.074999857,0.866667,1
0.08333321,0.866667,1
0.091666563,0.866667,1
0.099999916,0.866667,1
0.10833327,0.866667,1
0.11666662,0.866667,1
0.12499997,0.866667,1
0.13333333,0.866667,1
0.14166668,0.866667,1
0.15000003,0.866667,1
0.15833339,0.866667,1
0.16666674,0.866667,1
0.17500009,0.866667,1
0.18333344,0.866667,1
0.1916668,0.866667,1
0.20000015,0.866667,1
0.20833318,0.866667,1
0.21666654,0.866667,1
0.22499989,0.866667,1
0.23333324,0.866667,1
0.2416666,0.866667,1
0.24999995,0.866667,1
0,0.9,1
0.0083333528,0.9,1
0.016666706,0.9,1
0.025000058,0.9,1
0.033333411,0.9,1
0.041666764,0.9,1
0.050000117,0.9,1
0.05833347,0.9,1
0.066666823,0.9,1
0.074999857,0.9,1
0.08333321,0.9,1
0.091666563,0.9,1
0.099999916,0.9,1
0.10833327,0.9,1
0.11666662,0.9,1
0.12499997,0.9,1
0.13333333,0.9,1
0.14166668,0.9,1
0.15000003,0.9,1
0.15833339,0.9,1
0.16666674,0.9,1
0.17500009,0.9,1
0.18333344,0.9,1
0.1916668,0.9,1
0.20000015,0.9,1
0.20833318,0.9,1
0.21666654,0.9,1
0.22499989,0.9,1
0.23333324,0.9,1
0.2416666,0.9,1
0.24999995,0.9,1
0,0.933333,1
0.0083333528,0.933333,1
0.016666706,0.933333,1
0.025000058,0.933333,1
0.033333411,0.933333,1
0.041666764,0.933333,1
0.050000117,0.933333,1
0.05833347,0.933333,1
0.066666823,0.933333,1
0.074999857,0.933333,1
0.08333321,0.933333,1
0.091666563,0.933333,1
0.099999916,0.933333,1
0.10833327,0.933333,1
0.11666662,0.933333,1
0.12499997,0.933333,1
0.13333333,0.933333,1
0.14166668,0.933333,1
0.15000003,0.933333,1
0.15833339,0.933333,1
0.16666674,0.933333,1
0.17500009,0.933333,1
0.18333344,0.933333,1
0.1916668,0.933333,1
0.20000015,0.933333,1
0.20833318,0.933333,1
0.21666654,0.933333,1
0.22499989,0.933333,1
0.23333324,0.933333,1
0.2416666,0.933333,1
0.24999995,0.933333,1
0,0.966667,1
0.0083333528,0.966667,1
0.016666706,0.966667,1
0.025000058,0.966667,1
0.033333411,0.966667,1
0.041666764,0.966667,1
0.050000117,0.966667,1
0.05833347,0.966667,1
0.066666823,0.966667,1
0.074999857,0.966667,1
0.08333321,0.966667,1
0.091666563,0.966667,1
0.099999916,0.966667,1
0.10833327,0.966667,1
0.11666662,0.966667,1
0.12499997,0.966667,1
0.13333333,0.966667,1
0.14166668,0.966667,1
0.15000003,0.966667,1
0.15833339,0.966667,1
0.16666674,0.966667,1
0.17500009,0.966667,1
0.18333344,0.966667,1
0.1916668,0.966667,1
0.20000015,0.966667,1
0.20833318,0.966667,1
0.21666654,0.966667,1
0.22499989,0.966667,1
0.23333324,0.966667,1
0.2416666,0.966667,1
0.24999995,0.966667,1
0,1,1
0.0083333528,1,1
0.016666706,1,1
0.025000058,1,1
0.033333411,1,1
0.041666764,1,1
0.050000117,1,1
0.05833347,1,1
0.066666823,1,1
0.074999857,1,1
0.08333321,1,1
0.091666563,1,1
0.099999916,1,1
0.10833327,1,1
0.11666662,1,1
0.12499997,1,1
0.13333333,1,1
0.14166668,1,1
0.15000003,1,1
0.15833339,1,1
0.16666674,1,1
0.17500009,1,1
0.18333344,1,1
0.1916668,1,1
0.20000015,1,1
0.20833318,1,1
0.21666654,1,1
0.22499989,1,1
0.23333324,1,1
0.2416666,1,1
0.24999995,1,1


==> figures/data/memory.csv <==
level,k,m,pos,mem_r4a2,mem_r4a3,mem_r9a3,mem_r4a4,mem_r8a4,mem_r16a4
{$(1,2)$},1,2,1,0.067506176,0.068096,0.089649152,0.06909952,0.090669056,0.12924928
{$(2,2)$},2,2,2,0.068272128,0.06836224,0.10061824,0.068263936,0.094322688,0.84224819
{$(1,3)$},1,3,4,0.068947968,0.09086976,0.11993907,0.1215488,0.21837005,2.4673034
{$(2,3)$},2,3,5,0.089157632,0.093396992,0.79901491,0.11168563,0.91243315,nan
{$(3,3)$},3,3,6,0.089755648,0.09023488,1.6866918,0.088879104,0.55921459,nan
{$(1,4)$},1,4,8,0.091885568,0.13110886,0.45718733,0.83919258,4.082987,nan
{$(2,4)$},2,4,9,0.095199232,0.19390874,17.00934,1.5329894,nan,nan
{$(3,4)$},3,4,10,0.10084352,0.15831859,nan,0.39990886,nan,nan
{$(4,4)$},4,4,11,0.099823616,0.099311616,nan,0.09938944,nan,nan


==> figures/data/named_E1.csv <==
state,group,pos,lb12,lb13,lb22,lb23,lb33,lb24,lb_best,ub_extract,ub_hjw,ref,ref_label,label_y
Tiles UPB,bound,1,0.017592243,0.029481696,0.033434048,0.033700552,0.033701971,0.033856705,0.033856705,0.033878646,0.033878625,0.033878625,0.0339,1.06
Pyramid UPB,bound,2,0.019755837,0.033939101,0.037530939,0.037911814,0.037911816,0.037911812,0.037911816,0.037911814,0.037911814,0.037911814,0.0379,1.06
GenTiles2 UPB,bound,3,0.022017962,0.03140619,0.042851283,0.042890113,0.042928029,0.043087192,0.043087192,0.043111563,0.043111277,0.043111277,0.0431,1.06
Chessboard,bound,4,0.058086045,0.074735112,0.089316394,0.10696424,0.1111111,0.11039799,0.1111111,0.11111111,0.11111111,0.11111111,0.111,1.06
Cross-hatch,bound,5,0.035343779,0.054624252,0.065741461,0.066987298,0.066987297,0.066987295,0.066987298,0.066987298,0.066987298,0.066987298,0.067,1.06
Rank-4 PPT,bound,6,0.00071277225,0.00092564359,0.0011349218,0.0011364938,0.0011365064,0.0013339835,0.0013339835,0.0013622327,0.0013761615,0.0013622327,1.4\mathrm{e}{\scriptscriptstyle-3},1.06
Horodecki $3\times3$,bound,7,0.00019654479,0.00032536103,0.00047882548,0.00048899907,0.00048902993,0.000489032,0.000489032,0.00049004111,0.00049510155,0.00049004111,4.9\mathrm{e}{\scriptscriptstyle-4},1.06
Horodecki $2\times4$,bound,8,0.00048710016,0.000650352,0.00097663667,0.00097663359,0.00097663681,0.00097662414,0.00097663681,0.00097673548,0.00097663514,0.00097663514,9.8\mathrm{e}{\scriptscriptstyle-4},1.06
Piani $4\times4$,bound,9,0.10249498,0.14327406,0.24096303,0.24203298,0.24999999,0.244367,0.24999999,0.25002631,0.25,0.25,0.25,1.06
Werner $2\times2$,npt,11,0.077465135,0.097035582,0.14292858,0.14292858,0.14292858,0.14292858,0.14292858,0.14292872,0.14292858,0.14292858,0.143^*,1.06
Gisin,npt,12,0.043768816,0.054529382,0.078016825,0.078016821,0.078016823,0.078016815,0.078016825,0.079164477,0.078016819,0.078016819,0.078^*,1.06
MEMS,npt,13,0.11455991,0.13859196,0.2,0.2,0.20000001,0.2,0.20000001,0.203136,0.2,0.2,0.2^*,1.06
Bell + $\ket{01}$,npt,14,0.054191662,0.068503191,0.10000001,0.1,0.10000002,0.1,0.10000002,0.10000371,0.1,0.1,0.1^*,1.06


==> figures/data/named_EF.csv <==
state,group,pos,lb12,lb13,lb22,lb23,lb33,lb24,lb_best,ub_extract,ub_hjw,ref,ref_label,label_y
Tiles UPB,bound,1,0.069440511,0.11485061,0.13038267,0.13055032,0.1305627,0.19734669,0.19734669,0.21630616,0.21372625,0.21372625,0.214,1.06
Pyramid UPB,bound,2,0.077852475,0.13145216,0.14589803,0.14589803,0.14589803,0.22492668,0.22492668,0.23263462,0.23263462,0.23263462,0.233,1.06
GenTiles2 UPB,bound,3,0.086617473,0.1231192,0.16589642,0.16814532,0.16835792,0.24313212,0.24313212,0.28931669,0.28572177,0.28572177,0.286,1.06
Chessboard,bound,4,0.22222222,0.2849006,0.33333333,0.39015038,0.4260466,0.52631856,0.52631856,0.61436945,0.55004776,0.55004776,0.55,1.157
Cross-hatch,bound,5,0.13762756,0.20910387,0.25,0.25,0.25,0.35226954,0.35226954,0.3545789,0.3545789,0.3545789,0.355,1.06
Rank-4 PPT,bound,6,0.0028496054,0.0036976502,0.0045358376,0.0045438029,0.0045438041,0.0053497371,0.0053497371,0.0066111938,0.006611361,0.0066111938,6.6\mathrm{e}{\scriptscriptstyle-3},1.06
Horodecki $3\times3$,bound,7,0.0007861246,0.0013012125,0.0019147433,0.0019553314,0.0019555141,0.00302355,0.00302355,0.00633988,0.0063847629,0.00633988,6.3\mathrm{e}{\scriptscriptstyle-3},1.06
Horodecki $2\times4$,bound,8,0.0019474534,0.0025997268,0.0039027223,0.0039027204,0.0039027227,0.0059306852,0.0059306852,0.011174314,0.011173897,0.011173897,0.0112,1.06
Piani $4\times4$,bound,9,0.38196599,0.49687834,0.80901698,0.89030056,0.94326187,0.969691,0.969691,1.2069126,1,1,1,1.247
Werner $2\times2$,npt,11,0.28585716,0.35047871,0.49,0.48999998,0.49,0.521767,0.521767,0.59185743,0.59185741,0.59185741,0.592^*,1.06
Gisin,npt,12,0.16741242,0.20622371,0.28772078,0.28772078,0.28772078,0.37170326,0.37170326,0.39756449,0.39515249,0.39515249,0.395^*,1.06
MEMS,npt,13,0.40574374,0.4775369,0.64,0.64,0.64,0.71115665,0.71115665,0.72333382,0.72192809,0.72192809,0.722^*,1.06
Bell + $\ket{01}$,npt,14,0.20501969,0.255242,0.36,0.36,0.36,0.44999408,0.44999408,0.4690114,0.46899559,0.46899559,0.469^*,1.06


==> figures/data/named_EF_main.csv <==
state,group,pos,lb12,lb13,lb22,lb23,lb33,lb24,lb_best,ub_extract,ub_hjw,ref,ref_label,label_y
Tiles UPB,bound,1,0.069440511,0.11485061,0.13038267,0.13055032,0.1305627,0.19734669,0.19734669,0.21630616,0.21372625,0.21372625,0.214,1.06
Pyramid UPB,bound,2,0.077852475,0.13145216,0.14589803,0.14589803,0.14589803,0.22492668,0.22492668,0.23263462,0.23263462,0.23263462,0.233,1.06
Chessboard,bound,3,0.22222222,0.2849006,0.33333333,0.39015038,0.4260466,0.52631856,0.52631856,0.61436945,0.55004776,0.55004776,0.55,1.157
Rank-4 PPT,bound,4,0.0028496054,0.0036976502,0.0045358376,0.0045438029,0.0045438041,0.0053497371,0.0053497371,0.0066111938,0.006611361,0.0066111938,6.6\mathrm{e}{\scriptscriptstyle-3},1.06
Piani $4\times4$,bound,5,0.38196599,0.49687834,0.80901698,0.89030056,0.94326187,0.969691,0.969691,1.2069126,1,1,1,1.247
Gisin,npt,7,0.16741242,0.20622371,0.28772078,0.28772078,0.28772078,0.37170326,0.37170326,0.39756449,0.39515249,0.39515249,0.395^*,1.06
MEMS,npt,8,0.40574374,0.4775369,0.64,0.64,0.64,0.71115665,0.71115665,0.72333382,0.72192809,0.72192809,0.722^*,1.06


==> figures/data/named_SL.csv <==
state,group,pos,lb12,lb13,lb22,lb23,lb33,lb24,lb_best,ub_extract,ub_hjw,ref,ref_label,label_y
Tiles UPB,bound,1,0.034720233,0.057376176,0.065191328,0.065191333,0.065191338,0.065191322,0.065191338,0.065191439,0.065191339,0.065191339,0.0652,1.06
Pyramid UPB,bound,2,0.03892623,0.065695211,0.072949016,0.072949015,0.072949016,0.072949005,0.072949016,0.072949017,0.072949017,0.072949017,0.0729,1.06
GenTiles2 UPB,bound,3,0.043308732,0.061206219,0.08294819,0.08294821,0.082948219,0.082948193,0.082948219,0.082948319,0.08294822,0.08294822,0.0829,1.06
Chessboard,bound,4,0.11111111,0.1407082,0.16666666,0.19451984,0.20370369,0.20171331,0.20370369,0.2037037,0.2037037,0.2037037,0.204,1.06
Cross-hatch,bound,5,0.068813781,0.10383927,0.12499999,0.12499999,0.12499999,0.125,0.125,0.125,0.125,0.125,0.125,1.06
Rank-4 PPT,bound,6,0.0014247793,0.0018400749,0.0022679189,0.0022695391,0.0022695475,0.0022695291,0.0022695475,0.0022696475,0.002288585,0.0022696475,2.3\mathrm{e}{\scriptscriptstyle-3},1.06
Horodecki $3\times3$,bound,7,0.00039305905,0.00065050719,0.00095737409,0.00097755139,0.00097766678,0.000977584,0.00097766678,0.00097866715,0.00098922872,0.00097866715,9.8\mathrm{e}{\scriptscriptstyle-4},1.06
Horodecki $2\times4$,bound,8,0.00097372472,0.0012998455,0.0019513536,0.0019513217,0.0019513581,0.0019513426,0.0019513581,0.0019514582,0.0019513607,0.0019513607,2.0\mathrm{e}{\scriptscriptstyle-3},1.06
Piani $4\times4$,bound,9,0.190983,0.2484392,0.4045085,0.40450848,0.40450849,0.407529,0.407529,0.41785619,0.41666667,0.41666667,0.417,1.06
Werner $2\times2$,npt,11,0.14292857,0.17523935,0.24499999,0.24499997,0.24499993,0.24499999,0.24499999,0.24500005,0.245,0.245,0.245^*,1.06
Gisin,npt,12,0.083706203,0.10311184,0.14386038,0.14386038,0.14386039,0.14386037,0.14386039,0.14395636,0.14386039,0.14386039,0.144^*,1.06
MEMS,npt,13,0.20287187,0.23876845,0.32,0.32,0.32,0.32,0.32,0.32125971,0.32,0.32,0.32^*,1.06
Bell + $\ket{01}$,npt,14,0.10250983,0.127621,0.18,0.18,0.18,0.18,0.18,0.18002629,0.18,0.18,0.18^*,1.06


==> figures/data/polynomials_E1.csv <==
alpha,F,werner2,gisin,mems,bellprod
0,0,-0.028613408,-0.0072154296,-0.066710785,-0.012507479
0.005,0.005,-0.021646703,-0.0013204027,-0.058417747,-0.0062883159
0.01,0.01,-0.014750015,0.0045153777,-0.050208055,-0.00013165661
0.015,0.015,-0.0079233439,0.010291912,-0.042081711,0.0059624985
0.02,0.02,-0.0011666903,0.016009199,-0.034038714,0.011994149
0.025,0.025,0.0055199461,0.02166724,-0.026079065,0.017963296
0.03,0.03,0.012136565,0.027266034,-0.018202762,0.023869939
0.035,0.035,0.018683168,0.032805582,-0.010409806,0.029714077
0.04,0.04,0.025159753,0.038285884,-0.002700198,0.035495712
0.045,0.045,0.031566321,0.043706938,0.0049260633,0.041214842
0.05,0.05,0.037902871,0.049068747,0.012468978,0.046871468
0.055,0.055,0.044169405,0.054371309,0.019928545,0.05246559
0.06,0.06,0.050365921,0.059614624,0.027304765,0.057997207
0.065,0.065,0.056492421,0.064798693,0.034597637,0.063466321
0.07,0.07,0.062548903,0.069923515,0.041807163,0.06887293
0.075,0.075,0.068535368,0.074989091,0.048933342,0.074217036
0.08,0.08,0.074451816,0.079995421,0.055976173,0.079498637
0.085,0.085,0.080298247,0.084942503,0.062935658,0.084717734
0.09,0.09,0.086074661,0.08983034,0.069811795,0.089874326
0.095,0.095,0.091781057,0.09465893,0.076604585,0.094968415
0.1,0.1,0.097417437,0.099428273,0.083314028,0.099999999
0.105,0.105,0.1029838,0.10413837,0.089940124,0.10496908
0.11,0.11,0.10848014,0.10878922,0.096482873,0.10987566
0.115,0.115,0.11390647,0.11338082,0.10294227,0.11471973
0.12,0.12,0.11926278,0.11791318,0.10931833,0.1195013
0.125,0.125,0.12454908,0.12238629,0.11561104,0.12422036
0.13,0.13,0.12976535,0.12680016,0.1218204,0.12887692
0.135,0.135,0.13491161,0.13115477,0.12794641,0.13347097
0.14,0.14,0.13998786,0.13545015,0.13398908,0.13800253
0.145,0.145,0.14499408,0.13968627,0.1399484,0.14247157
0.15,0.15,0.14993029,0.14386315,0.14582437,0.14687812
0.155,0.155,0.15479648,0.14798078,0.15161699,0.15122215
0.16,0.16,0.15959265,0.15203917,0.15732627,0.15550369
0.165,0.165,0.16431881,0.15603831,0.1629522,0.15972272
0.17,0.17,0.16897495,0.1599782,0.16849478,0.16387925
0.175,0.175,0.17356107,0.16385884,0.17395402,0.16797327
0.18,0.18,0.17807718,0.16768024,0.17932991,0.17200479
0.185,0.185,0.18252326,0.1714424,0.18462245,0.1759738
0.19,0.19,0.18689934,0.1751453,0.18983165,0.17988031
0.195,0.195,0.19120539,0.17878896,0.19495749,0.18372431
0.2,0.2,0.19544143,0.18237338,0.19999999,0.18750582
0.205,0.205,0.19960745,0.18589854,0.20495915,0.19122481
0.21,0.21,0.20370345,0.18936446,0.20983495,0.19488131
0.215,0.215,0.20772943,0.19277114,0.21462741,0.1984753
0.22,0.22,0.2116854,0.19611856,0.21933653,0.20200678
0.225,0.225,0.21557135,0.19940674,0.22396229,0.20547576
0.23,0.23,0.21938729,0.20263568,0.22850471,0.20888224
0.235,0.235,0.2231332,0.20580537,0.23296378,0.21222621
0.24,0.24,0.2268091,0.20891581,0.2373395,0.21550768
0.245,0.245,0.23041499,0.211967,0.24163188,0.21872664
0.25,0.25,0.23395085,0.21495895,0.24584091,0.2218831
0.255,0.255,0.2374167,0.21789165,0.24996659,0.22497706
0.26,0.26,0.24081253,0.22076511,0.25400893,0.22800851
0.265,0.265,0.24413834,0.22357932,0.25796791,0.23097746
0.27,0.27,0.24739414,0.22633428,0.26184356,0.2338839
0.275,0.275,0.25057992,0.22903,0.26563585,0.23672784
0.28,0.28,0.25369568,0.23166646,0.2693448,0.23950927
0.285,0.285,0.25674143,0.23424369,0.2729704,0.2422282
0.29,0.29,0.25971716,0.23676166,0.27651265,0.24488463
0.295,0.295,0.26262287,0.23922039,0.27997155,0.24747855
0.3,0.3,0.26545856,0.24161988,0.28334711,0.25000997
0.305,0.305,0.26822424,0.24396011,0.28663932,0.25247889
0.31,0.31,0.2709199,0.2462411,0.28984819,0.2548853
0.315,0.315,0.27354554,0.24846285,0.2929737,0.2572292
0.32,0.32,0.27610117,0.25062534,0.29601587,0.2595106
0.325,0.325,0.27858677,0.2527286,0.2989747,0.2617295
0.33,0.33,0.28100237,0.2547726,0.30185017,0.26388589
0.335,0.335,0.28334794,0.25675736,0.3046423,0.26597978
0.34,0.34,0.2856235,0.25868287,0.30735108,0.26801117
0.345,0.345,0.28782904,0.26054913,0.30997652,0.26998005
0.35,0.35,0.28996456,0.26235615,0.3125186,0.27188643
0.355,0.355,0.29203007,0.26410392,0.31497734,0.2737303
0.36,0.36,0.29402555,0.26579245,0.31735274,0.27551167
0.365,0.365,0.29595102,0.26742173,0.31964478,0.27723053
0.37,0.37,0.29780648,0.26899176,0.32185348,0.27888689
0.375,0.375,0.29959192,0.27050255,0.32397883,0.28048075
0.38,0.38,0.30130734,0.27195409,0.32602084,0.2820121
0.385,0.385,0.30295274,0.27334638,0.32797949,0.28348095
0.39,0.39,0.30452812,0.27467942,0.3298548,0.28488729
0.395,0.395,0.30603349,0.27595322,0.33164677,0.28623113
0.4,0.4,0.30746884,0.27716778,0.33335538,0.28751246
0.405,0.405,0.30883418,0.27832308,0.33498065,0.2887313
0.41,0.41,0.31012949,0.27941914,0.33652257,0.28988762
0.415,0.415,0.31135479,0.28045596,0.33798115,0.29098144
0.42,0.42,0.31251008,0.28143353,0.33935638,0.29201276
0.425,0.425,0.31359534,0.28235185,0.34064826,0.29298158
0.43,0.43,0.31461059,0.28321092,0.34185679,0.29388789
0.435,0.435,0.31555582,0.28401075,0.34298198,0.29473169
0.44,0.44,0.31643104,0.28475133,0.34402381,0.295513
0.445,0.445,0.31723623,0.28543266,0.34498231,0.29623179
0.45,0.45,0.31797141,0.28605475,0.34585745,0.29688809
0.455,0.455,0.31863658,0.28661759,0.34664925,0.29748188
0.46,0.46,0.31923172,0.28712119,0.3473577,0.29801316
0.465,0.465,0.31975685,0.28756554,0.3479828,0.29848194
0.47,0.47,0.32021196,0.28795064,0.34852456,0.29888822
0.475,0.475,0.32059706,0.2882765,0.34898297,0.29923199
0.48,0.48,0.32091213,0.28854311,0.34935803,0.29951326
0.485,0.485,0.32115719,0.28875047,0.34964974,0.29973203
0.49,0.49,0.32133224,0.28889858,0.34985811,0.29988829
0.495,0.495,0.32143726,0.28898745,0.34998313,0.29998204
0.5,0.5,0.32147227,0.28901708,0.35002481,0.3000133
0.505,0.495,0.32143726,0.28898745,0.34998313,0.29998204
0.51,0.49,0.32133224,0.28889858,0.34985811,0.29988829
0.515,0.485,0.32115719,0.28875047,0.34964974,0.29973203
0.52,0.48,0.32091213,0.28854311,0.34935803,0.29951326
0.525,0.475,0.32059706,0.2882765,0.34898297,0.29923199
0.53,0.47,0.32021196,0.28795064,0.34852456,0.29888822
0.535,0.465,0.31975685,0.28756554,0.3479828,0.29848194
0.54,0.46,0.31923172,0.28712119,0.3473577,0.29801316
0.545,0.455,0.31863658,0.28661759,0.34664925,0.29748188
0.55,0.45,0.31797141,0.28605475,0.34585745,0.29688809
0.555,0.445,0.31723623,0.28543266,0.34498231,0.29623179
0.56,0.44,0.31643104,0.28475133,0.34402381,0.295513
0.565,0.435,0.31555582,0.28401075,0.34298198,0.29473169
0.57,0.43,0.31461059,0.28321092,0.34185679,0.29388789
0.575,0.425,0.31359534,0.28235185,0.34064826,0.29298158
0.58,0.42,0.31251008,0.28143353,0.33935638,0.29201276
0.585,0.415,0.31135479,0.28045596,0.33798115,0.29098144
0.59,0.41,0.31012949,0.27941914,0.33652257,0.28988762
0.595,0.405,0.30883418,0.27832308,0.33498065,0.2887313
0.6,0.4,0.30746884,0.27716778,0.33335538,0.28751246
0.605,0.395,0.30603349,0.27595322,0.33164677,0.28623113
0.61,0.39,0.30452812,0.27467942,0.3298548,0.28488729
0.615,0.385,0.30295274,0.27334638,0.32797949,0.28348095
0.62,0.38,0.30130734,0.27195409,0.32602084,0.2820121
0.625,0.375,0.29959192,0.27050255,0.32397883,0.28048075
0.63,0.37,0.29780648,0.26899176,0.32185348,0.27888689
0.635,0.365,0.29595102,0.26742173,0.31964478,0.27723053
0.64,0.36,0.29402555,0.26579245,0.31735274,0.27551167
0.645,0.355,0.29203007,0.26410392,0.31497734,0.2737303
0.65,0.35,0.28996456,0.26235615,0.3125186,0.27188643
0.655,0.345,0.28782904,0.26054913,0.30997652,0.26998005
0.66,0.34,0.2856235,0.25868287,0.30735108,0.26801117
0.665,0.335,0.28334794,0.25675736,0.3046423,0.26597978
0.67,0.33,0.28100237,0.2547726,0.30185017,0.26388589
0.675,0.325,0.27858677,0.2527286,0.2989747,0.2617295
0.68,0.32,0.27610117,0.25062534,0.29601587,0.2595106
0.685,0.315,0.27354554,0.24846285,0.2929737,0.2572292
0.69,0.31,0.2709199,0.2462411,0.28984819,0.2548853
0.695,0.305,0.26822424,0.24396011,0.28663932,0.25247889
0.7,0.3,0.26545856,0.24161988,0.28334711,0.25000997
0.705,0.295,0.26262287,0.23922039,0.27997155,0.24747855
0.71,0.29,0.25971716,0.23676166,0.27651265,0.24488463
0.715,0.285,0.25674143,0.23424369,0.2729704,0.2422282
0.72,0.28,0.25369568,0.23166646,0.2693448,0.23950927
0.725,0.275,0.25057992,0.22903,0.26563585,0.23672784
0.73,0.27,0.24739414,0.22633428,0.26184356,0.2338839
0.735,0.265,0.24413834,0.22357932,0.25796791,0.23097746
0.74,0.26,0.24081253,0.22076511,0.25400893,0.22800851
0.745,0.255,0.2374167,0.21789165,0.24996659,0.22497706
0.75,0.25,0.23395085,0.21495895,0.24584091,0.2218831
0.755,0.245,0.23041499,0.211967,0.24163188,0.21872664
0.76,0.24,0.2268091,0.20891581,0.2373395,0.21550768
0.765,0.235,0.2231332,0.20580537,0.23296378,0.21222621
0.77,0.23,0.21938729,0.20263568,0.22850471,0.20888224
0.775,0.225,0.21557135,0.19940674,0.22396229,0.20547576
0.78,0.22,0.2116854,0.19611856,0.21933653,0.20200678
0.785,0.215,0.20772943,0.19277114,0.21462741,0.1984753
0.79,0.21,0.20370345,0.18936446,0.20983495,0.19488131
0.795,0.205,0.19960745,0.18589854,0.20495915,0.19122481
0.8,0.2,0.19544143,0.18237338,0.19999999,0.18750582
0.805,0.195,0.19120539,0.17878896,0.19495749,0.18372431
0.81,0.19,0.18689934,0.1751453,0.18983165,0.17988031
0.815,0.185,0.18252326,0.1714424,0.18462245,0.1759738
0.82,0.18,0.17807718,0.16768024,0.17932991,0.17200479
0.825,0.175,0.17356107,0.16385884,0.17395402,0.16797327
0.83,0.17,0.16897495,0.1599782,0.16849478,0.16387925
0.835,0.165,0.16431881,0.15603831,0.1629522,0.15972272
0.84,0.16,0.15959265,0.15203917,0.15732627,0.15550369
0.845,0.155,0.15479648,0.14798078,0.15161699,0.15122215
0.85,0.15,0.14993029,0.14386315,0.14582437,0.14687812
0.855,0.145,0.14499408,0.13968627,0.1399484,0.14247157
0.86,0.14,0.13998786,0.13545015,0.13398908,0.13800253
0.865,0.135,0.13491161,0.13115477,0.12794641,0.13347097
0.87,0.13,0.12976535,0.12680016,0.1218204,0.12887692
0.875,0.125,0.12454908,0.12238629,0.11561104,0.12422036
0.88,0.12,0.11926278,0.11791318,0.10931833,0.1195013
0.885,0.115,0.11390647,0.11338082,0.10294227,0.11471973
0.89,0.11,0.10848014,0.10878922,0.096482873,0.10987566
0.895,0.105,0.1029838,0.10413837,0.089940124,0.10496908
0.9,0.1,0.097417437,0.099428273,0.083314028,0.099999999
0.905,0.095,0.091781057,0.09465893,0.076604585,0.094968415
0.91,0.09,0.086074661,0.08983034,0.069811795,0.089874326
0.915,0.085,0.080298247,0.084942503,0.062935658,0.084717734
0.92,0.08,0.074451816,0.079995421,0.055976173,0.079498637
0.925,0.075,0.068535368,0.074989091,0.048933342,0.074217036
0.93,0.07,0.062548903,0.069923515,0.041807163,0.06887293
0.935,0.065,0.056492421,0.064798693,0.034597637,0.063466321
0.94,0.06,0.050365921,0.059614624,0.027304765,0.057997207
0.945,0.055,0.044169405,0.054371309,0.019928545,0.05246559
0.95,0.05,0.037902871,0.049068747,0.012468978,0.046871468
0.955,0.045,0.031566321,0.043706938,0.0049260633,0.041214842
0.96,0.04,0.025159753,0.038285884,-0.002700198,0.035495712
0.965,0.035,0.018683168,0.032805582,-0.010409806,0.029714077
0.97,0.03,0.012136565,0.027266034,-0.018202762,0.023869939
0.975,0.025,0.0055199461,0.02166724,-0.026079065,0.017963296
0.98,0.02,-0.0011666903,0.016009199,-0.034038714,0.011994149
0.985,0.015,-0.0079233439,0.010291912,-0.042081711,0.0059624985
0.99,0.01,-0.014750015,0.0045153777,-0.050208055,-0.00013165661
0.995,0.005,-0.021646703,-0.0013204027,-0.058417747,-0.0062883159
1,0,-0.028613408,-0.0072154296,-0.066710785,-0.012507479


==> figures/data/polynomials_EF.csv <==
alpha,F,werner2,gisin,mems,bellprod
0,-0,-5.0063857e-11,-2.4556012e-09,2.5402811e-10,1.1609063e-10
0.005,0.045414692,0.027178496,0.031673531,0.026903451,0.028720115
0.01,0.080793136,0.053780321,0.062365994,0.053247553,0.056753176
0.015,0.11236071,0.079814671,0.092097468,0.079041064,0.084111256
0.02,0.14144054,0.10529065,0.12088783,0.10429265,0.11080631
0.025,0.16866093,0.13021727,0.14875676,0.12901089,0.13685015
0.03,0.19439186,0.15460345,0.17572373,0.15320428,0.1622545
0.035,0.21887773,0.17845802,0.20180801,0.17688121,0.18703094
0.04,0.24229219,0.20178969,0.22702865,0.20004999,0.21119092
0.045,0.26476503,0.22460712,0.25140453,0.22271886,0.23474579
0.05,0.28639696,0.24691884,0.27495429,0.24489594,0.25770675
0.055,0.30726836,0.26873331,0.29769638,0.26658928,0.2800849
0.06,0.32744492,0.29005888,0.31964906,0.28780684,0.30189122
0.065,0.34698129,0.31090382,0.34083037,0.30855648,0.32313654
0.07,0.36592365,0.33127629,0.36125815,0.32884598,0.3438316
0.075,0.38431154,0.35118438,0.38095004,0.34868303,0.36398699
0.08,0.40217919,0.37063606,0.39992346,0.36807523,0.38361319
0.085,0.4195565,0.38963923,0.41819566,0.3870301,0.40272057
0.09,0.43646982,0.40820169,0.43578364,0.40555506,0.42131935
0.095,0.45294255,0.42633114,0.45270424,0.42365743,0.43941965
0.1,0.46899559,0.44403518,0.46897407,0.44134447,0.45703146
0.105,0.48464774,0.46132134,0.48460954,0.45862334,0.47416464
0.11,0.49991596,0.47819704,0.49962687,0.47550109,0.49082894
0.115,0.51481565,0.49466961,0.51404205,0.49198471,0.50703399
0.12,0.52936087,0.51074628,0.52787089,0.50808109,0.52278927
0.125,0.54356444,0.5264342,0.54112899,0.52379703,0.53810416
0.13,0.55743819,0.54174042,0.55383174,0.53913923,0.55298793
0.135,0.57099296,0.5566719,0.56599434,0.55411433,0.56744969
0.14,0.58423881,0.57123549,0.57763175,0.56872886,0.58149847
0.145,0.59718505,0.58543798,0.58875878,0.58298926,0.59514314
0.15,0.6098403,0.59928603,0.59939,0.59690189,0.60839247
0.155,0.62221264,0.61278622,0.60953977,0.61047301,0.62125511
0.16,0.63430955,0.62594506,0.61922228,0.62370881,0.63373956
0.165,0.64613808,0.63876892,0.62845148,0.63661537,0.64585422
0.17,0.65770478,0.65126413,0.63724115,0.64919869,0.65760738
0.175,0.66901584,0.66343688,0.64560483,0.66146469,0.66900717
0.18,0.68007705,0.67529329,0.65355589,0.67341919,0.68006164
0.185,0.69089387,0.68683939,0.66110747,0.68506792,0.69077867
0.19,0.70147146,0.69808111,0.66827252,0.69641653,0.70116606
0.195,0.71181467,0.70902427,0.67506379,0.70747057,0.71123147
0.2,0.72192809,0.71967463,0.68149382,0.71823551,0.72098244
0.205,0.73181608,0.73003783,0.68757493,0.72871673,0.73042637
0.21,0.74148274,0.74011943,0.69331926,0.73891952,0.73957057
0.215,0.75093198,0.74992489,0.69873875,0.74884908,0.7484222
0.22,0.7601675,0.75945958,0.7038451,0.75851051,0.75698831
0.225,0.76919283,0.76872878,0.70864985,0.76790886,0.76527583
0.23,0.7780113,0.77773767,0.7131643,0.77704903,0.77329155
0.235,0.78662611,0.78649133,0.71739958,0.78593589,0.78104217
0.24,0.79504028,0.79499477,0.72136658,0.79457419,0.78853423
0.245,0.8032567,0.80325288,0.72507601,0.8029686,0.79577417
0.25,0.81127812,0.81127048,0.72853838,0.81112368,0.80276831
0.255,0.81910718,0.81905228,0.73176398,0.81904394,0.80952283
0.26,0.82674637,0.82660289,0.7347629,0.82673377,0.8160438
0.265,0.8341981,0.83392686,0.73754502,0.83419749,0.82233716
0.27,0.84146464,0.84102862,0.74012005,0.84143931,0.82840875
0.275,0.84854818,0.8479125,0.74249745,0.84846338,0.83426424
0.28,0.85545081,0.85458277,0.7446865,0.85527373,0.83990923
0.285,0.86217453,0.86104356,0.74669628,0.86187432,0.84534917
0.29,0.86872125,0.86729895,0.74853565,0.86826902,0.85058939
0.295,0.87509279,0.8733529,0.75021328,0.87446161,0.8556351
0.3,0.8812909,0.87920929,0.75173764,0.88045577,0.86049138
0.305,0.88731726,0.88487189,0.75311697,0.88625512,0.8651632
0.31,0.89317346,0.89034441,0.75435934,0.89186314,0.8696554
0.315,0.89886104,0.89563043,0.75547259,0.89728328,0.8739727
0.32,0.90438146,0.90073345,0.75646437,0.90251887,0.87811969
0.325,0.90973612,0.90565688,0.75734213,0.90757314,0.88210086
0.33,0.91492637,0.91040405,0.75811309,0.91244926,0.88592054
0.335,0.91995349,0.91497816,0.75878429,0.91715029,0.88958298
0.34,0.9248187,0.91938235,0.75936257,0.9216792,0.89309227
0.345,0.92952319,0.92361965,0.75985454,0.9260389,0.8964524
0.35,0.93406806,0.927693,0.76026664,0.93023218,0.89966722
0.355,0.93845438,0.93160526,0.76060508,0.93426175,0.90274049
0.36,0.94268319,0.93535917,0.76087588,0.93813023,0.90567581
0.365,0.94675545,0.9389574,0.76108484,0.94184016,0.90847668
0.37,0.95067209,0.94240251,0.76123757,0.94539398,0.91114646
0.375,0.954434,0.94569698,0.76133949,0.94879404,0.91368841
0.38,0.95804202,0.9488432,0.76139577,0.95204262,0.91610566
0.385,0.96149695,0.95184344,0.76141143,0.9551419,0.91840119
0.39,0.96479955,0.9546999,0.76139126,0.95809395,0.9205779
0.395,0.96795054,0.95741469,0.76133983,0.96090079,0.92263854
0.4,0.97095059,0.95998981,0.76126153,0.96356432,0.92458576
0.405,0.97380037,0.96242718,0.76116055,0.96608636,0.92642205
0.41,0.97650047,0.96472861,0.76104086,0.96846865,0.92814981
0.415,0.97905146,0.96689583,0.76090623,0.97071284,0.92977131
0.42,0.9814539,0.96893049,0.76076023,0.97282047,0.93128869
0.425,0.98370826,0.97083411,0.76060623,0.97479302,0.93270397
0.43,0.98581504,0.97260814,0.76044737,0.97663186,0.93401907
0.435,0.98777466,0.97425395,0.76028663,0.97833829,0.93523574
0.44,0.98958752,0.97577279,0.76012675,0.9799135,0.93635565
0.445,0.99125401,0.97716582,0.75997028,0.9813586,0.93738033
0.45,0.99277445,0.97843413,0.75981957,0.98267462,0.93831119
0.455,0.99414917,0.97957869,0.75967675,0.98386249,0.93914951
0.46,0.99537844,0.98060039,0.75954377,0.98492305,0.93989646
0.465,0.9964625,0.98150002,0.75942236,0.98585707,0.94055309
0.47,0.99740159,0.98227828,0.75931404,0.9866652,0.94112031
0.475,0.99819588,0.98293578,0.75922015,0.98734802,0.94159891
0.48,0.99884554,0.98347304,0.75914179,0.98790603,0.94198958
0.485,0.99935069,0.98389047,0.7590799,0.98833962,0.94229286
0.49,0.99971144,0.9841884,0.75903518,0.9886491,0.94250918
0.495,0.99992786,0.98436707,0.75900814,0.98883471,0.94263885
0.5,1,0.98442661,0.7589991,0.98889656,0.94268205
0.505,0.99992786,0.98436707,0.75900814,0.98883471,0.94263885
0.51,0.99971144,0.9841884,0.75903518,0.9886491,0.94250918
0.515,0.99935069,0.98389047,0.7590799,0.98833962,0.94229286
0.52,0.99884554,0.98347304,0.75914179,0.98790603,0.94198958
0.525,0.99819588,0.98293578,0.75922015,0.98734802,0.94159891
0.53,0.99740159,0.98227828,0.75931404,0.9866652,0.94112031
0.535,0.9964625,0.98150002,0.75942236,0.98585707,0.94055309
0.54,0.99537844,0.98060039,0.75954377,0.98492305,0.93989646
0.545,0.99414917,0.97957869,0.75967675,0.98386249,0.93914951
0.55,0.99277445,0.97843413,0.75981957,0.98267462,0.93831119
0.555,0.99125401,0.97716582,0.75997028,0.9813586,0.93738033
0.56,0.98958752,0.97577279,0.76012675,0.9799135,0.93635565
0.565,0.98777466,0.97425395,0.76028663,0.97833829,0.93523574
0.57,0.98581504,0.97260814,0.76044737,0.97663186,0.93401907
0.575,0.98370826,0.97083411,0.76060623,0.97479302,0.93270397
0.58,0.9814539,0.96893049,0.76076023,0.97282047,0.93128869
0.585,0.97905146,0.96689583,0.76090623,0.97071284,0.92977131
0.59,0.97650047,0.96472861,0.76104086,0.96846865,0.92814981
0.595,0.97380037,0.96242718,0.76116055,0.96608636,0.92642205
0.6,0.97095059,0.95998981,0.76126153,0.96356432,0.92458576
0.605,0.96795054,0.95741469,0.76133983,0.96090079,0.92263854
0.61,0.96479955,0.9546999,0.76139126,0.95809395,0.9205779
0.615,0.96149695,0.95184344,0.76141143,0.9551419,0.91840119
0.62,0.95804202,0.9488432,0.76139577,0.95204262,0.91610566
0.625,0.954434,0.94569698,0.76133949,0.94879404,0.91368841
0.63,0.95067209,0.94240251,0.76123757,0.94539398,0.91114646
0.635,0.94675545,0.9389574,0.76108484,0.94184016,0.90847668
0.64,0.94268319,0.93535917,0.76087588,0.93813023,0.90567581
0.645,0.93845438,0.93160526,0.76060508,0.93426175,0.90274049
0.65,0.93406806,0.927693,0.76026664,0.93023218,0.89966722
0.655,0.92952319,0.92361965,0.75985454,0.9260389,0.8964524
0.66,0.9248187,0.91938235,0.75936257,0.9216792,0.89309227
0.665,0.91995349,0.91497816,0.75878429,0.91715029,0.88958298
0.67,0.91492637,0.91040405,0.75811309,0.91244926,0.88592054
0.675,0.90973612,0.90565688,0.75734213,0.90757314,0.88210086
0.68,0.90438146,0.90073345,0.75646437,0.90251887,0.87811969
0.685,0.89886104,0.89563043,0.75547259,0.89728328,0.8739727
0.69,0.89317346,0.89034441,0.75435934,0.89186314,0.8696554
0.695,0.88731726,0.88487189,0.75311697,0.88625512,0.8651632
0.7,0.8812909,0.87920929,0.75173764,0.88045577,0.86049138
0.705,0.87509279,0.8733529,0.75021328,0.87446161,0.8556351
0.71,0.86872125,0.86729895,0.74853565,0.86826902,0.85058939
0.715,0.86217453,0.86104356,0.74669628,0.86187432,0.84534917
0.72,0.85545081,0.85458277,0.7446865,0.85527373,0.83990923
0.725,0.84854818,0.8479125,0.74249745,0.84846338,0.83426424
0.73,0.84146464,0.84102862,0.74012005,0.84143931,0.82840875
0.735,0.8341981,0.83392686,0.73754502,0.83419749,0.82233716
0.74,0.82674637,0.82660289,0.7347629,0.82673377,0.8160438
0.745,0.81910718,0.81905228,0.73176398,0.81904394,0.80952283
0.75,0.81127812,0.81127048,0.72853838,0.81112368,0.80276831
0.755,0.8032567,0.80325288,0.72507601,0.8029686,0.79577417
0.76,0.79504028,0.79499477,0.72136658,0.79457419,0.78853423
0.765,0.78662611,0.78649133,0.71739958,0.78593589,0.78104217
0.77,0.7780113,0.77773767,0.7131643,0.77704903,0.77329155
0.775,0.76919283,0.76872878,0.70864985,0.76790886,0.76527583
0.78,0.7601675,0.75945958,0.7038451,0.75851051,0.75698831
0.785,0.75093198,0.74992489,0.69873875,0.74884908,0.7484222
0.79,0.74148274,0.74011943,0.69331926,0.73891952,0.73957057
0.795,0.73181608,0.73003783,0.68757493,0.72871673,0.73042637
0.8,0.72192809,0.71967463,0.68149382,0.71823551,0.72098244
0.805,0.71181467,0.70902427,0.67506379,0.70747057,0.71123147
0.81,0.70147146,0.69808111,0.66827252,0.69641653,0.70116606
0.815,0.69089387,0.68683939,0.66110747,0.68506792,0.69077867
0.82,0.68007705,0.67529329,0.65355589,0.67341919,0.68006164
0.825,0.66901584,0.66343688,0.64560483,0.66146469,0.66900717
0.83,0.65770478,0.65126413,0.63724115,0.64919869,0.65760738
0.835,0.64613808,0.63876892,0.62845148,0.63661537,0.64585422
0.84,0.63430955,0.62594506,0.61922228,0.62370881,0.63373956
0.845,0.62221264,0.61278622,0.60953977,0.61047301,0.62125511
0.85,0.6098403,0.59928603,0.59939,0.59690189,0.60839247
0.855,0.59718505,0.58543798,0.58875878,0.58298926,0.59514314
0.86,0.58423881,0.57123549,0.57763175,0.56872886,0.58149847
0.865,0.57099296,0.5566719,0.56599434,0.55411433,0.56744969
0.87,0.55743819,0.54174042,0.55383174,0.53913923,0.55298793
0.875,0.54356444,0.5264342,0.54112899,0.52379703,0.53810416
0.88,0.52936087,0.51074628,0.52787089,0.50808109,0.52278927
0.885,0.51481565,0.49466961,0.51404205,0.49198471,0.50703399
0.89,0.49991596,0.47819704,0.49962687,0.47550109,0.49082894
0.895,0.48464774,0.46132134,0.48460954,0.45862334,0.47416464
0.9,0.46899559,0.44403518,0.46897407,0.44134447,0.45703146
0.905,0.45294255,0.42633114,0.45270424,0.42365743,0.43941965
0.91,0.43646982,0.40820169,0.43578364,0.40555506,0.42131935
0.915,0.4195565,0.38963923,0.41819566,0.3870301,0.40272057
0.92,0.40217919,0.37063606,0.39992346,0.36807523,0.38361319
0.925,0.38431154,0.35118438,0.38095004,0.34868303,0.36398699
0.93,0.36592365,0.33127629,0.36125815,0.32884598,0.3438316
0.935,0.34698129,0.31090382,0.34083037,0.30855648,0.32313654
0.94,0.32744492,0.29005888,0.31964906,0.28780684,0.30189122
0.945,0.30726836,0.26873331,0.29769638,0.26658928,0.2800849
0.95,0.28639696,0.24691884,0.27495429,0.24489594,0.25770675
0.955,0.26476503,0.22460712,0.25140453,0.22271886,0.23474579
0.96,0.24229219,0.20178969,0.22702865,0.20004999,0.21119092
0.965,0.21887773,0.17845802,0.20180801,0.17688121,0.18703094
0.97,0.19439186,0.15460345,0.17572373,0.15320428,0.1622545
0.975,0.16866093,0.13021727,0.14875676,0.12901089,0.13685015
0.98,0.14144054,0.10529065,0.12088783,0.10429265,0.11080631
0.985,0.11236071,0.079814671,0.092097468,0.079041064,0.084111256
0.99,0.080793136,0.053780321,0.062365994,0.053247553,0.056753176
0.995,0.045414692,0.027178496,0.031673531,0.026903451,0.028720115
1,-0,-5.0063857e-11,-2.4556012e-09,2.5402811e-10,1.1609063e-10


==> figures/data/polynomials_touching.csv <==
alpha_werner2,EF_werner2,E1_werner2,alpha_gisin,EF_gisin,E1_gisin,alpha_mems,EF_mems,E1_mems,alpha_bellprod,EF_bellprod,E1_bellprod
0.14292858,0.59185741,0.14292858,0.078016819,0.39515249,0.078016819,0.2,0.72192809,0.2,0.1,0.46899559,0.1
0.85707142,0.59185741,0.14292858,0.92198318,0.39515249,0.078016819,0.8,0.72192809,0.2,0.9,0.46899559,0.1

